The Base Dependent Behavior of Kaprekar's Routine: A Theoretical and Computational Study Revealing New Regularities

Consider the following process: Take any four-digit number which has at least two distinct digits. Then, rearrange the digits of the original number in ascending and descending order, take these two numbers, and find the difference between the two. Finally, repeat this routine using the difference as the new four-digit number. In 1949, D. R. Kaprekar became the first to discover that this process, known as the Kaprekar Routine, would always yield 6174 within 7 iterations. Since this number remains unchanged after an application of the Kaprekar Routine, it became known as Kaprekar's Constant. Previous works have shown that the only base 10 Kaprekar's Constants are 495 and 6174, the 3-digit and 4-digit case. However, little attention has been given to other bases or determining which digit cases and which bases have a Kaprekar's Constant. This paper analyzes the behavior of the Kaprekar Routine in the 3-digit case, deriving an expression for all 3-digit Kaprekar Constants. In addition, the author developed a series of C++ programs to analyze the paths integers followed to their respective Kaprekar's Constant. Surprisingly, it was determined from this program that the most commonly required number of iterations required to reach Kaprekar's Constant for 3-digit integers was consistently 3, regardless of base. When loaded as a matrix, the iteration requirement data demonstrates a precise recurring relationship reminiscent of Pascal's Triangle.

==> iterations.txt <==
horizontal	2	4	6	8	10	12	14	16	18	20	22	24	26	28	30	32	34	36	38	40	42	44	46	48	50	52	54	56
1	6	24	54	96	150	216	294	384	486	600	726	864	1014	1176	1350	1536	1734	1944	2166	2400	2646	2904	3174	3456	3750	4056	4374	4704
2	0	18	48	90	144	210	288	378	480	594	720	858	1008	1170	1344	1530	1728	1938	2160	2394	2640	2898	3168	3450	3744	4050	4368	4698
3	0	18	78	162	270	402	558	738	942	1170	1422	1698	1998	2322	2670	3042	3438	3858	4302	4770	5262	5778	6318	6882	7470	8082	8718	9378
4	0	0	30	114	222	354	510	690	894	1122	1374	1650	1950	2274	2622	2994	3390	3810	4254	4722	5214	5730	6270	6834	7422	8034	8670	9330
5	0	0	0	42	150	282	438	618	822	1050	1302	1578	1878	2202	2550	2922	3318	3738	4182	4650	5142	5658	6198	6762	7350	7962	8598	9258
6	0	0	0	0	54	186	342	522	726	954	1206	1482	1782	2106	2454	2826	3222	3642	4086	4554	5046	5562	6102	6666	7254	7866	8502	9162
7	0	0	0	0	0	66	222	402	606	834	1086	1362	1662	1986	2334	2706	3102	3522	3966	4434	4926	5442	5982	6546	7134	7746	8382	9042
8	0	0	0	0	0	0	78	258	462	690	942	1218	1518	1842	2190	2562	2958	3378	3822	4290	4782	5298	5838	6402	6990	7602	8238	8898
9	0	0	0	0	0	0	0	90	294	522	774	1050	1350	1674	2022	2394	2790	3210	3654	4122	4614	5130	5670	6234	6822	7434	8070	8730
10	0	0	0	0	0	0	0	0	102	330	582	858	1158	1482	1830	2202	2598	3018	3462	3930	4422	4938	5478	6042	6630	7242	7878	8538
11	0	0	0	0	0	0	0	0	0	114	366	642	942	1266	1614	1986	2382	2802	3246	3714	4206	4722	5262	5826	6414	7026	7662	8322
12	0	0	0	0	0	0	0	0	0	0	126	402	702	1026	1374	1746	2142	2562	3006	3474	3966	4482	5022	5586	6174	6786	7422	8082
13	0	0	0	0	0	0	0	0	0	0	0	138	438	762	1110	1482	1878	2298	2742	3210	3702	4218	4758	5322	5910	6522	7158	7818
14	0	0	0	0	0	0	0	0	0	0	0	0	150	474	822	1194	1590	2010	2454	2922	3414	3930	4470	5034	5622	6234	6870	7530
15	0	0	0	0	0	0	0	0	0	0	0	0	0	162	510	882	1278	1698	2142	2610	3102	3618	4158	4722	5310	5922	6558	7218
16	0	0	0	0	0	0	0	0	0	0	0	0	0	0	174	546	942	1362	1806	2274	2766	3282	3822	4386	4974	5586	6222	6882
17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	186	582	1002	1446	1914	2406	2922	3462	4026	4614	5226	5862	6522
18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	198	618	1062	1530	2022	2538	3078	3642	4230	4842	5478	6138
19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	210	654	1122	1614	2130	2670	3234	3822	4434	5070	5730
20	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	222	690	1182	1698	2238	2802	3390	4002	4638	5298
21	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	234	726	1242	1782	2346	2934	3546	4182	4842
22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	246	762	1302	1866	2454	3066	3702	4362
23	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	258	798	1362	1950	2562	3198	3858
24	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	270	834	1422	2034	2670	3330
25	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	282	870	1482	2118	2778
26	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	294	906	1542	2202
27	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	306	942	1602
28	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	318	978
29	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	330

